Liquid distribution after head-on separation of two colliding immiscible liquid droplets

Head-on collisions of two immiscible liquid droplets lead to a collision complex, which may either remain stable in the form of a single compound drop, or fragment into two main daughter droplets. This paper investigates the liquid distribution developing in the two daughter droplets and which can be of three types. Either two encapsulated droplets (single reflex separation) form, or a single encapsulated drop plus a droplet made solely of the encapsulating liquid, which can be found either on the impact side (reflexive separation) or opposite to it (crossing separation). A large number of experimental and simulation data covering collisions with partial and total wetting conditions and with Weber and Reynolds numbers in the ranges of 2 - 720 and 66 - 1100, respectively, is analyzed. The conditions leading to the three mentioned liquid distributions are identified and described based on the decomposition of the collision in two phases: (i) radial extension of the compound droplet into a lamella and (ii) its relaxation into an elongated cylindrical droplet. In accordance with these two phases, two dimensionless parameters, $\Lambda = {\rho_i/\rho_o} {{We_i}^{-1/2}}$ and $N = {\nu_o/\nu_i}~{\sigma_{o}/\sigma_{io}}$, are derived, which are built on the collision parameters and liquid properties of the encapsulated inner droplet (i) and the outer droplet (o) only. In agreement with the proposed interpretation, the combination of these two parameters predicts the type of liquid distribution. The predictions are found to be in very good agreement with both experimental and numerical results.

==> data/Crossing_Regimemap.txt <==
inner_liquid	outer_liquid	lambda_mean	lambda_error	Lambda_mean	Lambda_error	NU
G50	SOM5	1.76E-01	1.10E-03	2.17E-01	1.35E-03	5.34E-01
G50rho1000	SOM5rho1000	1.72E-01	5.07E-03	1.72E-01	5.07E-03	4.33E-01
G50rho1000	SOM5rho500	1.38E-01	8.13E-03	2.77E-01	1.63E-02	8.66E-01
G50rho2000	SOM5rho1000	1.86E-01	2.07E-02	3.73E-01	4.14E-02	8.66E-01
G50	SOM5-mod	1.85E-01	1.05E-02	2.28E-01	1.30E-02	1.22E+00
G50	SOM5sigma15	1.98E-01	1.04E-02	2.44E-01	1.29E-02	4.11E-01
G50	SOM5sigma5	2.53E-01	2.82E-02	3.12E-01	3.47E-02	1.37E-01
G50int10	SOM5sigma15int10	1.90E-01	1.12E-02	2.34E-01	1.38E-02	1.41E+00
G50int20	SOM5int20	2.07E-01	1.88E-02	2.55E-01	2.31E-02	9.25E-01
G50int37	SOM5int37	1.64E-01	1.19E-02	2.02E-01	1.47E-02	4.95E-01
G50int39	SOM5int39	1.51E-01	1.01E-02	1.86E-01	1.24E-02	4.69E-01
G50int42	SOM5int42	1.51E-01	1.01E-02	1.86E-01	1.24E-02	4.36E-01
G50sigma54int20	SOM5int20	1.50E-01	6.70E-03	1.84E-01	8.26E-03	9.25E-01
G50sigma83	SOM5	2.27E-01	2.07E-02	2.80E-01	2.55E-02	5.34E-01
G50sigma83	SOM5sigma28	1.78E-01	1.02E-02	2.19E-01	1.25E-02	7.66E-01
G50sigma83int49	SOM5int49	1.83E-01	1.08E-02	2.26E-01	1.33E-02	3.75E-01
HeadOn1-15	HeadOn2-15	3.27E-01	2.73E-02	1.91E-01	1.59E-02	4.56E-01
HeadOn1-16	SOM3	2.07E-01	1.17E-02	2.64E-01	1.50E-02	2.56E-01
HeadOn1-2	HeadOn2-2	2.11E-01	1.63E-02	3.17E-01	2.44E-02	1.75E+00
HeadOn1-5	HeadOn2-5	2.56E-01	2.85E-02	3.84E-01	4.27E-02	2.19E+00
water	diesel	3.04E-01	4.34E-02	3.71E-01	5.30E-02	2.74E+00
water	diesel-2	2.67E-01	3.49E-02	3.27E-01	4.26E-02	3.65E+00
water	HeadOn2-12	4.86E-01	1.39E-01	4.86E-01	1.39E-01	1.05E+00
water	HeadOn2-14	3.79E-01	6.69E-02	3.79E-01	6.69E-02	1.75E+00


==> data/Crossing_Regimemap_Experiments.txt <==
inner_liquid	outer_liquid	lambda_mean	lambda_error	Lambda_mean	Lambda_error	NU
G50	SOM5	1.75E-01	3.78E-03	2.15E-01	4.64E-03	5.24E-01
G50_frontlight	SOM5_frontlight	1.60E-01	9.01E-03	1.95E-01	1.10E-02	6.27E-01
G20	SOM3	2.39E-01	1.17E-02	2.80E-01	1.38E-02	9.59E-01
G30	SOM3	2.30E-01	3.69E-03	2.77E-01	4.44E-03	7.10E-01
G40	SOM3	2.19E-01	2.14E-03	2.70E-01	2.63E-03	5.19E-01
G50	SOM3	2.20E-01	1.73E-03	2.77E-01	2.18E-03	3.30E-01
G55	SOM3	2.24E-01	5.51E-03	2.86E-01	7.04E-03	2.56E-01



==> data/Figures_Regimemap.txt <==
lambda	Lambda	NU	Figure
1.51E-01	1.85E-01	6.27E-01	3
1.21E-01	1.46E-01	1.09E+00	4
8.50E-02	1.01E-01	2.39E+00	5_8b_9c
1.75E-01	1.02E-01	2.60E-01	6
1.88E-01	2.31E-01	4.11E-01	8a_9a
1.66E-01	8.28E-02	2.17E-01	8c_9c
1.30E-01	2.60E-01	8.66E-01	10a
1.67E-01	1.67E-01	4.33E-01	10b
1.77E-01	8.87E-02	2.17E-01	10c
 


==> data/PartialWetting_Regimemap.txt <==
inner_liquid	outer_liquid	lambda_mean	lambda_error	Lambda_mean	Lambda_error	NU
G50	SOM5modpartial	1.28E-01	2.91E-03	1.58E-01	3.59E-03	1.09E+00
G50modpartial	SOM5	1.15E-01	5.63E-03	1.42E-01	6.93E-03	5.34E-01
G50modpartial2	SOM5modpartial2	1.24E-01	6.82E-03	1.53E-01	8.41E-03	3.34E-01
G73	Bromonaphtalene	1.47E-01	1.63E-02	1.18E-01	1.31E-02	2.93E+00
G50sigma40int40	SOM5sigma5int40	1.25E-01	1.79E-02	1.55E-01	2.21E-02	1.19E-01



==> data/Reflexive_Regimemap.txt <==
inner_liquid	outer_liquid	lambda_mean	lambda_error	Lambda_mean	Lambda_error	NU
G50	PERFLUO	1.78E-01	5.47E-04	1.04E-01	3.19E-04	2.60E-01
G50	PERFLUO	1.82E-01	2.98E-03	1.06E-01	1.74E-03	2.60E-01
G50rho500	SOM5rho1000	1.86E-01	2.07E-02	9.32E-02	1.04E-02	2.17E-01
G50rho1000	SOM5rho2000	2.35E-01	5.77E-02	1.18E-01	2.88E-02	2.17E-01
G50sigma40int34	SOM5sigma5int34	1.25E-01	1.79E-02	1.55E-01	2.21E-02	1.37E-01
G50sigma40int40	SOM5sigma5int40	1.25E-01	1.79E-02	1.55E-01	2.21E-02	1.19E-01
HeadOn1-11	HeadOn2-11	1.50E-01	1.36E-02	9.36E-02	8.51E-03	2.19E-01
HeadOn1-3	HeadOn2-3	7.94E-02	7.22E-03	6.35E-02	5.77E-03	4.66E-01
HeadOn1-4	HeadOn2-4	1.64E-01	3.82E-03	9.85E-02	2.29E-03	3.50E-01


==> data/Reflexive_Regimemap_Experiments.txt <==
inner_liquid	outer_liquid	lambda_mean	lambda_error	Lambda_mean	Lambda_error	NU
G50	PERFLUO	1.77E-01	6.17E-03	1.03E-01	3.59E-03	2.60E-01
G50	PERFLUO	1.79E-01	4.66E-03	1.04E-01	2.71E-03	2.60E-01


==> data/SingleReflex_Regimemap.txt <==
inner_liquid	outer_liquid	lambda_mean	lambda_error	Lambda_mean	Lambda_error	NU
G50	SOM5-10	1.28E-01	2.19E-03	1.56E-01	2.67E-03	7.68E-01
G50	SOM5modpartial	1.28E-01	2.91E-03	1.58E-01	3.59E-03	1.09E+00
G50	SOM5sigma25	1.30E-01	4.47E-03	1.60E-01	5.51E-03	6.84E-01
G50	SOM5sigma30	1.37E-01	3.35E-03	1.69E-01	4.13E-03	8.21E-01
G50int45	SOM5int45	1.21E-01	3.91E-03	1.49E-01	4.82E-03	4.09E-01
G50modpartial	SOM5	1.15E-01	5.63E-03	1.42E-01	6.93E-03	5.34E-01
G50modpartial2	SOM5modpartial2	1.24E-01	6.82E-03	1.53E-01	8.41E-03	3.34E-01
G50sigma35int20	SOM5sigma15int20	1.01E-01	5.04E-03	1.24E-01	6.22E-03	7.04E-01
G50sigma40int6	SOM5sigma10int6	1.28E-01	1.51E-02	1.58E-01	1.86E-02	1.65E+00
G50sigma40int6	SOM5sigma5int6	1.08E-01	5.39E-03	1.33E-01	6.64E-03	8.24E-01
G50sigma58	SOM5	1.19E-01	4.11E-03	1.47E-01	5.07E-03	5.34E-01
G50sigma83	SOM5sigma34	1.38E-01	6.14E-03	1.70E-01	7.56E-03	9.31E-01
G73	Bromonaphtalene	1.47E-01	1.63E-02	1.18E-01	1.31E-02	2.93E+00
HeadOn1-1	HeadOn2-1	1.83E-01	1.41E-02	1.83E-01	1.41E-02	1.17E+00
HeadOn1-13	HeadOn2-13	2.48E-01	7.50E-03	1.55E-01	4.69E-03	6.25E-01
HeadOn1-6	HeadOn2-6	1.85E-01	4.99E-03	1.85E-01	4.99E-03	1.75E+00
HeadOn1-6	HeadOn2-7	1.84E-01	8.55E-03	1.84E-01	8.55E-03	1.17E+00
HeadOn1-8	SOM5	1.73E-01	1.08E-02	2.13E-01	1.33E-02	1.60E+00
water	Diesel-3	2.34E-01	1.80E-02	2.86E-01	2.20E-02	5.47E+00


==> data/SingleReflex_Regimemap_Experiments.txt <==
inner_liquid	outer_liquid	lambda_mean	lambda_error	Lambda_mean	Lambda_error	NU
G20	SOM10	1.59E-01	6.55E-03	1.78E-01	7.33E-03	3.43E+00
G50	SOM20	8.07E-02	1.42E-03	9.55E-02	1.67E-03	2.22E+00
G50_frontlight	SOM20_frontlight	8.51E-02	1.97E-04	1.01E-01	2.34E-04	2.39E+00
G50	SOM10-20	1.04E-01	2.37E-03	1.24E-01	2.83E-03	1.65E+00
G50	SOM10	1.27E-01	5.44E-03	1.53E-01	6.54E-03	1.08E+00
G60	SOM10	8.66E-02	1.37E-03	1.07E-01	1.69E-03	6.04E-01
G50	SOM5-10	1.32E-01	1.23E-03	1.61E-01	1.50E-03	7.58E-01
G40	SOM10	1.53E-01	5.91E-03	1.80E-01	6.93E-03	1.71E+00
G40	SOM20	9.06E-02	1.24E-03	1.05E-01	1.43E-03	3.58E+00
G30	SOM10	1.59E-01	6.54E-03	1.82E-01	7.49E-03	2.47E+00
G40	SOM5	1.53E-01	6.28E-04	1.84E-01	7.53E-04	8.47E-01

